A radio flare associated with the nuclear transient eRASSt J234403-352640: an outflow launched by a potential tidal disruption event

We present an extensive radio monitoring campaign of the nuclear transient eRASSt J234403-352640 with the Australia Telescope Compact Array, one of the most X-ray luminous TDE candidates discovered by the SRG/eROSITA all-sky survey. The observations reveal a radio flare lasting more than 1000 d, coincident with the X-ray, UV, optical, and infra-red flare of this transient event. Through modelling of the 10 epochs of radio spectral observations obtained, we find that the radio emission is well-described by an expanding synchrotron emitting region, consisting of a single ejection of material launched coincident with the optical flare. We conclude that the radio flare properties of eRASSt J234403-352640 are consistent with the population of radio-emitting outflows launched by non-relativistic tidal disruption events, and that the flare is likely due to an outflow launched by a tidal disruption event (but could also be a due to a new AGN accretion event) in a previously turned-off AGN.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
